Locality in Crisscross Error Correction

The cover metric is suitable for describing the resilience against correlated errors in arrays, in particular crisscross errors, which makes it interesting for applications such as distributed data storage (DDS). In this work, we consider codes designed for the cover metric that have locality, that means lost symbols can be recovered by using only a few other (local) symbols. We derive and prove a Singleton-like bound on the minimum cover distance of cover-metric codes with locality and propose a bound-achieving construction. Further, we explore the performance of our construction in comparison to a known construction based on rank-metric codes.

==> data255.dat <==
0 100 	 100
1 100 	 100
2 100 	 100
3 100 	 100
4 99.742  66.677
5 98.936  44.818
6 97.293  26.996
7 94.564  14.753
8 90.573  7.3966
9 85.264  3.4442
10 78.716  1.5126
11 71.142  0.63898
12 62.858  0.26549
13 54.243  0.11056
14 45.687  0.046522
15 37.542  0.019686
16 30.089  0.0082733
17 23.520  0.0034106
18 17.928  0.0013675
19 13.325  0.00053106
20 9.6560  0.00019955
21 6.8204  0.000072637
22 4.6940  0.000025694
23 3.1460  8.8824e-6
24 2.0519  3.0265e-6
25 1.3012  1.0275e-6
26 0.80142  3.5149e-7
27 0.47881    1.2213e-7 
28 0.27710    4.3174e-8 
29 0.15509    1.5439e-8 
30 0.083806   5.5275e-9 





==> era255cover.dat <==
0 100
1 100 
2 100 
3 100 
4 100 
5 100 
6 100 
7 100 
8 100.00 
9 100.00 
10 100.00 
11 100.00 
12 99.999 
13 99.998 
14 99.996 
15 99.993 
16 99.986 
17 99.975 
18 99.958 
19 99.931 
20 99.891 
21 99.834 
22 99.753 
23 99.643 
24 99.495 
25 99.301 
26 99.050 
27 98.732 
28 98.334 
29 97.843 
30 97.246 
31 96.528 
32 95.677 
33 94.679 
34 93.520 
35 92.189 
36 90.675 
37 88.971 
38 87.069 
39 84.967 
40 82.664 
41 80.161 
42 77.465 
43 74.585 
44 71.533 
45 68.325 
46 64.980 
47 61.520 
48 57.968 
49 54.352 
50 50.699 
51 47.037 
52 43.397 
53 39.807
54 36.294
55 32.886
56 29.606
57 26.476
58 23.513
59 20.734
60 18.150
61 15.768
62 13.591
63 11.622
64 9.8553
65 8.2864
66 6.9063
67 5.7043
68 4.6678
69 3.7832
70 3.0361
71 2.4119
72 1.8960
73 1.4745
74 1.1340
75 0.86212
76 0.64770
77 0.48067
78 0.35220
79 0.25470
80 0.18170
81 0.12780
82 0.088580
83 0.060467
84 0.040627
85 0.026850
86 0.017442
87 0.011129
88 0.0069695
89 0.0042799
90 0.0025750 
91 0.0015163 
92 0.00087307 
93 0.00049096 

==> era255rank.dat <==
0 100
1 100
2 100
3 100
4 100
5 100
6 100
7 100
8 95.927
9 88.302
10 76.178
11 61.168
12 45.766
13 32.122
14 21.367
15 13.619
16 8.3978
17 5.0393
18 2.9482
19 1.6800
20 0.93086
21 0.50100
22 0.26205
23 0.13347
24 0.066393
25 0.032380
26 0.015546
27 0.0073754
28 0.0034684
29 0.0016194
30 0.00075076
31 0.00034510
32 0.00015694
33 0.000070445
34 0.000031148
35 0.000013552
36 5.8011e-6
37 2.4456e-6
38 1.0171e-6
39 4.1834e-7
40 1.7062e-7
41 6.9197e-8
42 2.7967e-8
43 1.1279e-8
44 4.5394e-9
45 1.8213e-9
46 7.2703e-10
47 2.8802e-10
48 1.1296e-10
49 4.3771e-11
50 1.6736e-11
51 6.3117e-12
52 2.3489e-12
53 8.6372e-13
54 3.1447e-13
55 1.1365e-13
56 4.0880e-14
57 1.4674e-14
58 5.2654e-15
59 1.8902e-15
60 6.7852e-16
61 2.4312e-16
62 8.6733e-17
63 3.0717e-17
64 1.0769e-17
65 3.7290e-18
66 1.2734e-18
67 4.2855e-19
68 1.4218e-19
69 4.6554e-20
70 1.5076e-20
71 4.8419e-21
72 1.5472e-21
73 4.9358e-22
74 1.5763e-22
75 5.0476e-23
76 1.6210e-23
77 5.2118e-24
78 1.6728e-24
79 5.3393e-25
80 1.6883e-25
81 5.2696e-26
82 1.6192e-26
83 4.8885e-27
84 1.4489e-27
85 4.2160e-28
86 1.2058e-28
87 3.3973e-29
88 9.4617e-30
89 2.6165e-30
90 7.2220e-31
91 1.9997e-31
92 5.5761e-32
93 1.5680e-32
